Optimizing Ordered Graph Algorithms with GraphIt

Many graph problems can be solved using ordered parallel graph algorithms that achieve significant speedup over their unordered counterparts by reducing redundant work. This paper introduces a new priority-based extension to GraphIt, a domain-specific language for writing graph applications, to simplify writing high-performance parallel ordered graph algorithms. The extension enables vertices to be processed in a dynamic order while hiding low-level implementation details from the user. We extend the compiler with new program analyses, transformations, and code generation to produce fast implementations of ordered parallel graph algorithms. We also introduce bucket fusion, a new performance optimization that fuses together different rounds of ordered algorithms to reduce synchronization overhead, resulting in $1.2\times$--3$\times$ speedup over the fastest existing ordered algorithm implementations on road networks with large diameters. With the extension, GraphIt achieves up to 3$\times$ speedup on six ordered graph algorithms over state-of-the-art frameworks and hand-optimized implementations (Julienne, Galois, and GAPBS) that support ordered algorithms.

==> figures/DeltaSteppingDemonstration_src.txt <==
https://docs.google.com/drawings/d/1EGUJefNvUHnxR_m4CZST-2V_fih7oFE85_6YyBmCTgE/copy
https://docs.google.com/drawings/d/1TxuZyMfaOS3D4XkBx8skPpKc-SVm4MYBVQLQdPEFNoM/edit -- small version
https://docs.google.com/drawings/d/1PF-wYNiarHKwz8tfyc2VqpCLOT2NjDzK1Rn6o1RBntI/edit -- July9th_version


==> figures/ds.txt <==
Graphs & socLive_rand1000 & com_orkut_W & twitter_rand1000 & friendster_rand1000 & webGraph_rand1000 & germany & road-usad_origweights 
graphit & 0.093 & 0.106 & 3.094 & 5.637 & 2.902 & 0.207 & 0.224
gapbs & 0.1 & 0.107 & 3.547 & 6.094 & 3.304 & 0.59 & 0.818
galois & 0.123 & 0.234 & 2.93 & 7.996 & 3.005 & 0.244 & 0.276
julienne & 0.373 & 0.181 & 3.828 & 0.0 & 4.875 & 3.195 & 3.775


==> figures/ppsp.txt <==
Graphs & socLive_rand1000 & com_orkut_W & twitter_rand1000 & friendster_rand1000 & webGraph_rand1000 & germany & road-usad_origweights 
graphit & 0.043 & 0.061 & 2.597 & 4.063 & 2.473 & 0.049 & 0.045
gapbs & 0.042 & 0.063 & 2.707 & 4.312 & 2.628 & 0.116 & 0.112
galois & 0.084 & 0.165 & 2.625 & 7.092 & 2.606 & 0.059 & 0.051
julienne & 0.104 & 0.16 & 4.904 & 0.0 & 4.107 & 1.836 & 0.687

==> figures/wBFS.txt <==
graphit & 0.072 & 0.104 & 1.822 & 7.563 & 2.129
gapbs & 0.077 & 0.107 & 1.903 & 7.879 & 2.228
galois &  &  &  &  & 
julienne & 0.279 & 0.186 & 3.247 & 0.0 & 6.156

==> og_vldb_tex.txt <==
% THIS IS AN EXAMPLE DOCUMENT FOR VLDB 2012
% based on ACM SIGPROC-SP.TEX VERSION 2.7
% Modified by  Gerald Weber <gerald@cs.auckland.ac.nz>
% Removed the requirement to include *bbl file in here. (AhmetSacan, Sep2012)
% Fixed the equation on page 3 to prevent line overflow. (AhmetSacan, Sep2012)

\documentclass{vldb}
\usepackage{graphicx}
\usepackage{balance}  % for  \balance command ON LAST PAGE  (only there!)

%% Some recommended packages.
\usepackage{soul}
\usepackage{booktabs}
\usepackage{subcaption}
\usepackage{xspace}
\usepackage[normalem]{ulem}
\usepackage{listings}%
\lstset{aboveskip=3pt,abovecaptionskip=0pt,belowcaptionskip=1pt}
\usepackage{xcolor}
\usepackage[font=small,labelfont=bf,aboveskip=2pt,belowskip=0pt]{caption}
\usepackage{parcolumns}
\usepackage{algorithm}% http://ctan.org/pkg/algorithms
%\usepackage{algorithmicx}% http://ctan.org/pkg/algorithms
\usepackage[noend]{algpseudocode}% http://ctan.org/pkg/algorithmicx
\usepackage{enumitem}
\newcommand{\defn}[1]{\textbf{#1}}
\usepackage{bm}

\newcommand{\myparagraph}[1]{\vspace{1.5pt} \noindent {\bf #1.}}
\captionsetup[algorithm]{font=small}

\newcommand\punt[1]{}
\newcommand{\performanceInconsistency}{performance inconsistency\xspace}
\newcommand{\performanceConsistency}{performance consistency\xspace}
\newcommand{\schedule}{schedule}
\newcommand{\scheduling}{scheduling\xspace}
\newcommand{\graphit}{GraphIt\xspace}
\newcommand\TODO[1]{\mbox{\textcolor{red}{#1}}}
\newcommand{\julian}[1]{{\color{blue} {\bf Julian:} #1}}
% \newcommand{\julian}[1]{}
\newcommand{\riyadh}[1]{{\color{blue} {\bf Riyadh:} #1}}
\newcommand{\riyadha}[1]{{\color{blue} #1}}
\newcommand{\xinyi}[1]{{\color{ao(english)} {\bf Xinyi:} #1}}
\newcommand{\yunming}[1]{{\color{red} {\bf Yunming:} #1}}
\newcommand{\shoaib}[1]{{\color{green} {\bf Shoaib:} #1}}
\newcommand{\laxman}[1]{{\color{blue} {\bf Laxman:} #1}}
\newcommand{\ajay}[1]{{\color{magenta} {\bf Ajay:} #1}}
\newcommand{\saman}[1]{{\color{brown} {\bf Saman:} #1}}
\definecolor{ao(english)}{rgb}{0.0, 0.5, 0.0}
%\newcommand{\updated}[1]{{\color{red} {#1}}}
\newcommand{\updated}[1]{#1}

\newcommand{\deltastepping}{$\Delta$-stepping}
\newcommand{\astar}{A$^{*}$ search}
\newcommand{\kcore}{$k$-core}


\newcommand{\apply}{{\small\texttt{apply}\xspace}}
\newcommand{\applyModified}{{\small\texttt{applyModified}\xspace}}
\newcommand{\too}{{\small\texttt{to}\xspace}}
\newcommand{\from}{{\small\texttt{from}\xspace}}
\newcommand{\srcFilter}{{\small\texttt{srcFilter}\xspace}}
\newcommand{\dstFilter}{{\small\texttt{dstFilter}\xspace}}
\newcommand{\scheduleKeyword}{{\small\texttt{schedule}\xspace}}
\newcommand{\configApplyDirection}{{\small\texttt{configApplyDirection}\xspace}}
\newcommand{\configApplyParallelization}{{\small\texttt{configApplyParallelization}\xspace}}
\newcommand{\configApplyDataStructure}{{\small\texttt{configApplyRandomAccessFilteringStructure}\xspace}}
\newcommand{\configApplyNumSSG}{{\small\texttt{configApplyNumSSG}\xspace}}
\newcommand{\configApplyNuma}{{\small\texttt{configApplyNuma}\xspace}}
\newcommand{\configApplyDeduplication}{{\small\texttt{configApplyDeduplication}\xspace}}
\newcommand{\fuseFields}{{\small\texttt{fuseFields}\xspace}}
\newcommand{\fuseForLoop}{{\small\texttt{fuseForLoop}\xspace}}
\newcommand{\splitForLoop}{{\small\texttt{splitForLoop}\xspace}}
\newcommand{\fuseApplyFunctions}{{\small\texttt{fuseApplyFunctions}\xspace}}
\newcommand{\numExp}{32\xspace}
\newcommand{\numFastExp}{24\xspace}

\newcommand{\work}{work-efficiency\xspace}
\newcommand{\Work}{Work-efficiency\xspace}

\newcommand{\Fig}{Fig.}


% segmented subgraph
% \newcommand{\SSG}{SSG\textunderscore ID\xspace}
% partitioned subgraph
% \newcommand{\BSG}{BSG\textunderscore ID\xspace}

% segmented subgraph
\newcommand{\SSG}{SSG\xspace}
% partitioned subgraph
\newcommand{\BSG}{BSG\xspace}

\newcommand{\outerIter}{OuterIter\xspace}
\newcommand{\innerIter}{InnerIter\xspace}

\newcommand{\SparsePush}{SparsePush\xspace}
\newcommand{\DensePush}{DensePush\xspace}
\newcommand{\DensePull}{DensePull\xspace}
\newcommand{\VertexParallel}{VertexParallel\xspace}

\newcommand{\stt}[1]{{\small \texttt{#1}}}
\newcommand{\ftt}[1]{{\footnotesize \texttt{#1}}}


\newenvironment{denseitemize}{
\begin{itemize} [topsep=2pt, partopsep=0pt, leftmargin=1.5em]
 \setlength{\topsep}{0pt}
 \setlength{\itemsep}{2pt}
 \setlength{\parskip}{0pt}
 \setlength{\parsep}{0pt}
}{\end{itemize}}

% support for skipping line numbers in lstlisting
\let\origthelstnumber\thelstnumber
\makeatletter
\newcommand*\Suppressnumber{%
  \lst@AddToHook{OnNewLine}{%
    \let\thelstnumber\relax%
     \advance\c@lstnumber-\@ne\relax%
    }%
}

\newcommand*\Reactivatenumber[1]{%
  \setcounter{lstnumber}{\numexpr#1-1\relax}
  \lst@AddToHook{OnNewLine}{%
   \let\thelstnumber\origthelstnumber%
   \refstepcounter{lstnumber}
  }%
}

\newcommand{\maxSpeedup}{3.5}
\newcommand{\numApps}{6\xspace}

\makeatother

\setlength{\textfloatsep}{4pt plus 1.0pt minus 1.0pt}
\setlength{\intextsep}{4pt plus 1.0pt minus 1.0pt}
\setlength{\floatsep}{4pt plus 1.0pt minus 1.0pt}
%% \setlength{\dbltextfloatsep}{2pt plus 1.0pt minus 2.0pt}
%% \setlength{\dblfloatsep}{2pt plus 1.0pt minus 2.0pt}


%\usepackage{times}
\usepackage{microtype}
\usepackage{subcaption,wrapfig}
\input{graphitdef.tex}



% Include information below and uncomment for camera ready
\vldbTitle{A Unified Programming Model for Optimizing Ordered Graph Algorithms}
\vldbAuthors{Yunming Zhang, Ajay Brahmakshatriya, Xinyi Chen, Laxman Dhulipala, Shoaib Kamil, Saman Amarasinghe, and Julian Shun}
\vldbDOI{https://doi.org/10.14778/xxxxxxx.xxxxxxx}
\vldbVolume{12}
\vldbNumber{xxx}
\vldbYear{2019}


%removes the copyright space
\makeatletter
\def\@copyrightspace{\relax}
\makeatother


\begin{document}

% ****************** TITLE ****************************************

\title{A Unified Programming Model for Optimizing Ordered Graph Algorithms}


% possible, but not really needed or used for PVLDB:
%\subtitle{[Extended Abstract]
%\titlenote{A full version of this paper is available as\textit{Author's Guide to Preparing ACM SIG Proceedings Using \LaTeX$2_\epsilon$\ and BibTeX} at \texttt{www.acm.org/eaddress.htm}}}

% ****************** AUTHORS **************************************

% You need the command \numberofauthors to handle the 'placement
% and alignment' of the authors beneath the title.
%
% For aesthetic reasons, we recommend 'three authors at a time'
% i.e. three 'name/affiliation blocks' be placed beneath the title.
%
% NOTE: You are NOT restricted in how many 'rows' of
% "name/affiliations" may appear. We just ask that you restrict
% the number of 'columns' to three.
%
% Because of the available 'opening page real-estate'
% we ask you to refrain from putting more than six authors
% (two rows with three columns) beneath the article title.
% More than six makes the first-page appear very cluttered indeed.
%
% Use the \alignauthor commands to handle the names
% and affiliations for an 'aesthetic maximum' of six authors.
% Add names, affiliations, addresses for
% the seventh etc. author(s) as the argument for the
% \additionalauthors command.
% These 'additional authors' will be output/set for you
% without further effort on your part as the last section in
% the body of your article BEFORE References or any Appendices.

\numberofauthors{4} %  in this sample file, there are a *total*
% of EIGHT authors. SIX appear on the 'first-page' (for formatting
% reasons) and the remaining two appear in the \additionalauthors section.


 \author{ Yunming Zhang$^{*}$, Ajay Brahmakshatriya$^{*}$, Xinyi Chen$^{*}$,  Laxman Dhulipala$^\dag$, \\ Shoaib Kamil$^\ddag$, Saman Amarasinghe$^{*}$, Julian Shun$^{*}$  \\
 \\
          \affaddr{MIT CSAIL$^{*}$} \qquad \affaddr{CMU$^{\dag}$} \qquad{Adobe Research$^{\ddag}$}
          }

%\date{30 July 1999}

\maketitle

\input{abstract}
\input{intro}
\input{related}
\input{tradeoff}
%\input{opt}
\input{programming}
\input{compiler}
\input{eval}

\section{Conclusions}
We designed a new priority-based programming model that significantly simplifies the programming of high-performance parallel ordered graph algorithms. 
We implemented the programming model as extensions to the \graphit algorithm language, scheduling language, and compiler.  
The separation of algorithm and scheduling along with the new compiler extensions
enable programmers to easily try out different optimization strategies, such as eager and lazy bucket update optimizations. 
We also propose a novel bucket fusion optimization that can significantly improve the efficiency of eager bucket updates on road networks. 
The ordered extensions to \graphit achieve up to \maxSpeedup$\times$ speedup on \numApps ordered algorithms over state-of-the-art frameworks and libraries that support ordered algorithms (Julienne, Galois, and GAPBS), while significantly reducing the number of lines of code. 

\balance

\bibliographystyle{abbrv}
\bibliography{graph.bib}  % vldb_sample.bib is the name of the Bibliography in this case


\end{document}

==> plain_latex_abstract.txt <==
Many graph problems can be solved using ordered parallel graph
algorithms that achieve significant speedup over their unordered
counterparts by reducing redundant work. This paper introduces a new
priority-based extension to GraphIt, a domain-specific language for
writing graph applications, to simplify writing high-performance
parallel ordered graph algorithms. The extension enables vertices to be
processed in a dynamic order while hiding low-level implementation
details from the user. We extend the compiler with new program analyses,
transformations, and code generation to produce fast implementations of
ordered parallel graph algorithms. We also introduce \emph{bucket
fusion}, a new performance optimization that fuses together different
rounds of ordered algorithms to reduce synchronization overhead,
resulting in $1.2\times$--3$\times$ speedup over the fastest
existing ordered algorithm implementations on road networks with large
diameters. With the extension, GraphIt achieves up to 3$\times$
speedup on six ordered graph algorithms over state-of-the-art frameworks
and hand-optimized implementations (Julienne, Galois, and GAPBS) that
support ordered algorithms.
